Breaking open the black box of the production function: an agent-based model accounting for time in production processes

Traditional notions of production function do not consider the time dimension, appearing thus timeless and instantaneous. We propose an agent-based model accounting for the whole production side of the economy to unfold the production process from its very beginning, when firms receive production orders, to the delivery of the products to the market. In the model we analyze with a high-degree of details how heterogeneous firms, having labor and capital as productive factors, behave along all the realization processes of their outputs. The main focus covers: i) the heterogeneous duration of firms' production processes, ii) the adaptive strategies they implement to adjust their choices, and iii) the possible failures which may occur due to the duration of the production. Our agent-based model is a controlled experiment: we use a virtual central planner mechanism, which acts as the demand side of the economy, to observe which firm individual behaviors and aggregate macroeconomic outcomes emerge as a reply to its different behaviors in a ceteris paribus environment. Our applied goal, then, is to discuss the role of industrial policy by modeling production processes in detail.

==> figures/table.txt <==


1 PlannerZero	
probabilityToFailProductionChoices: 0.05
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: 0.2

incrementAndSubstitutions = 'zero'
askingInvGoodsProduction = 'regular'
investmentVariation= 0.8 #not relevant
durationCoeff=1


2 PlannerTotal
probabilityToFailProductionChoices: 0.05
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: 0.2

incrementAndSubstitutions = 'total'
askingInvGoodsProduction = 'regular'
investmentVariation= 0.8 #not relevant
durationCoeff=1


3 PlannerRandom
probabilityToFailProductionChoices: 0.05
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: 0.2

incrementAndSubstitutions = 'random'
askingInvGoodsProduction = 'regular'
investmentVariation= 0.8 #not relevant
durationCoeff=1


4 PlannerPropReg1
probabilityToFailProductionChoices: 0.05
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: 0.2

incrementAndSubstitutions = 'proportionally'
askingInvGoodsProduction = 'regular'
investmentVariation= 0.8 #not relevant
durationCoeff=1

5 PlannerPropReg2
probabilityToFailProductionChoices: 0.05
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: 0.2

incrementAndSubstitutions = 'proportionally'
askingInvGoodsProduction = 'regular'
investmentVariation= 0.8 #not relevant
durationCoeff=2


6 PlannerPropMin1
probabilityToFailProductionChoices: 0.05
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: 0.2

incrementAndSubstitutions = 'proportionally'
askingInvGoodsProduction = 'min'
investmentVariation= -0.8
durationCoeff=1

7 PlannerPropMin2
probabilityToFailProductionChoices: 0.05
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: 0.2

incrementAndSubstitutions = 'proportionally'
askingInvGoodsProduction = 'min'
investmentVariation= -0.8
durationCoeff=2


8 PlannerPropMax1
probabilityToFailProductionChoices: 0.05
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: 0.2

incrementAndSubstitutions = 'proportionally'
askingInvGoodsProduction = 'max'
investmentVariation= 0.8
durationCoeff=1

9 PlannerPropMax2
probabilityToFailProductionChoices: 0.05
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: 0.2

incrementAndSubstitutions = 'proportionally'
askingInvGoodsProduction = 'max'
investmentVariation= 0.8
durationCoeff=2


10 PlannerPropMax1Fail0.1
probabilityToFailProductionChoices: 0.10
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: 0.2

incrementAndSubstitutions = 'proportionally'
askingInvGoodsProduction = 'max'
investmentVariation= 0.8
durationCoeff=1


11 PlannerPropMax2Fail0.1
probabilityToFailProductionChoices: 0.10
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: 0.2

incrementAndSubstitutions = 'proportionally'
askingInvGoodsProduction = 'max'
investmentVariation= 0.8
durationCoeff=2


TEST OFF, missing in figures

12 PlannerPropMax1LowCapacity
probabilityToFailProductionChoices: 0.05
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: -0.2

incrementAndSubstitutions = 'proportionally'
askingInvGoodsProduction = 'max'
investmentVariation= 0.8
durationCoeff=1


13 PlannerPropMax1UpMarkup    #riga 1 0.5
probabilityToFailProductionChoices: 0.05
minOrderAsAShareOfMaxOrderProduction: 0.25 
capacityMargin: 0.2

incrementAndSubstitutions = 'proportionally'
askingInvGoodsProduction = 'max'
investmentVariation= 0.8
durationCoeff=1

